Caract\'{e}ristiques arithm\'{e}tiques des processeurs graphiques

Les unit\'{e}s graphiques (Graphic Processing Units- GPU) sont d\'{e}sormais des processeurs puissants et flexibles. Les derni\`{e}res g\'{e}n\'{e}rations de GPU contiennent des unit\'{e}s programmables de traitement des sommets (vertex shader) et des pixels (pixel shader) supportant des op\'{e}rations en virgule flottante sur 8, 16 ou 32 bits. La repr\'{e}sentation flottante sur 32 bits correspond \`{a} la simple pr\'{e}cision de la norme IEEE sur l'arithm\'{e}tique en virgule flottante (IEEE-754). Les GPU sont bien adapt\'{e}s aux applications avec un fort parall\'{e}lisme de donn\'{e}es. Cependant ils ne sont que peu utilis\'{e}s en dehors des calculs graphiques (General Purpose computation on GPU -- GPGPU). Une des raisons de cet \'{e}tat de faits est la pauvret\'{e} des documentations techniques fournies par les fabricants (ATI et Nvidia), particuli\`{e}rement en ce qui concerne l'implantation des diff\'{e}rents op\'{e}rateurs arithm\'{e}tiques embarqu\'{e}s dans les diff\'{e}rentes unit\'{e}s de traitement. Or ces informations sont essentielles pour estimer et contr\^{o}ler les erreurs d'arrondi ou pour mettre en oeuvre des techniques de r\'{e}duction ou de compensation afin de travailler en pr\'{e}cision double, quadruple ou arbitrairement \'{e}tendue. Nous proposons dans cet article un ensemble de programmes qui permettent de d\'{e}couvrir les caract\'{e}ristiques principales des GPU en ce qui concerne l'arithm\'{e}tique \`{a} virgule flottante. Nous donnons les r\'{e}sultats obtenus sur deux cartes graphiques r\'{e}centes: la Nvidia 7800GTX et l'ATI RX1800XL.

==> Mul_1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Mul_1.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5054,3507)(4179,-3256)
\put(6076,-1561){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}en plus de la pr\'ecision de travail}%
}}}}
\put(6076,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Nombre de colonnes prises en compte}%
}}}}
\put(6526,-811){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Produits partiels tronqu\'es}%
}}}}
\put(6151,-2911){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Somme arrondie (binade $[1,2[$)}%
}}}}
\put(6526,-2011){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Constante de r\'eduction du biais statistique}%
}}}}
\put(6001,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Somme arrondie (binade $[2,4[$)}%
}}}}
\end{picture}%


==> graphics_pipeline.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/graphics_pipeline.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7042,2574)(5121,-4873)
\put(12076,-2461){\makebox(0,0)[rb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Carte graphique}%
}}}}
\put(9751,-2536){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Pixel shaders}%
}}}}
\put(11626,-3511){\rotatebox{90.0}{\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Blending / z-compare}%
}}}}}
\put(5401,-3136){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}H\^ote}%
}}}}
\put(6226,-2761){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}shaders}%
}}}}
\put(6226,-2611){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Vertex}%
}}}}
\put(7973,-3436){\rotatebox{90.0}{\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Rasterizer}%
}}}}}
\put(7876,-4636){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}M\'emoire de texture}%
}}}}
\end{picture}%


==> pixelshader.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/pixelshader.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7299,5167)(1489,-5333)
\put(3151,-5086){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}NV4x Pixel shader}%
}}}}
\put(8026,-1411){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Mini-ALU}%
}}}}
\put(4201,-1561){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}de traitement des textures}%
}}}}
\put(4201,-1261){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e flottante}%
}}}}
\put(4201,-2911){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}L1}%
}}}}
\put(4201,-2686){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Cache de texture}%
}}}}
\put(2251,-2611){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Cache de texture}%
}}}}
\put(2251,-2911){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}L2 (partag\'e)}%
}}}}
\put(2251,-4036){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}M\'emoire de texture}%
}}}}
\put(8026,-2761){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Mini-ALU}%
}}}}
\put(6376,-2611){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Deuxi\`eme}%
}}}}
\put(6376,-3061){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(32 bits)}%
}}}}
\put(6376,-2836){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}unit\'e flottante}%
}}}}
\put(6375,-3817){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e de branchement}%
}}}}
\put(6375,-4717){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Fog ALU}%
}}}}
\put(4201,-286){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Donn\'ees textures}%
}}}}
\put(6376,-1261){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Premi\`ere}%
}}}}
\put(6376,-1711){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(32 bits)}%
}}}}
\put(6376,-1486){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}unit\'e flottante}%
}}}}
\put(6376,-286){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Donn\'ees pixels}%
}}}}
\end{picture}%


==> vertexshader.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/vertexshader.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6174,4094)(1489,-3983)
\put(2176,-2611){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}M\'emoire de texture}%
}}}}
\put(5251,-2071){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e de branchement}%
}}}}
\put(5251,-2648){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Assemblage des primitives}%
}}}}
\put(5251,-3248){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Viewport processing}%
}}}}
\put(5255,-1325){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}32 bits}%
}}}}
\put(5251,-1175){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}flottante}%
}}}}
\put(5255,-1024){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e scalaire}%
}}}}
\put(6676,-1036){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e vectorielle}%
}}}}
\put(6676,-1186){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}flottante}%
}}}}
\put(6676,-1336){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}32 bits}%
}}}}
\put(3826,-1036){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Unit\'e }%
}}}}
\put(3826,-1186){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}d'acc\`es \`a la}%
}}}}
\put(3826,-1336){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}texture}%
}}}}
\put(3076,-3586){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}NV4x vertex shader}%
}}}}
\put(2176,-1786){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Cache de texture}%
}}}}
\put(2176,-1936){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}L2 (partag\'e)}%
}}}}
\end{picture}%

